ToxiFrench: Benchmarking and Enhancing Language Models via CoT Fine-Tuning for French Toxicity Detection

Detecting toxic content using language models is crucial yet challenging. While substantial progress has been made in English, toxicity detection in French remains underdeveloped, primarily due to the lack of culturally relevant, human-annotated, large-scale datasets. In this work, we release ToxiFrench, a dataset of 53,622 French online comments together with a balanced benchmark split for systematic evaluation. The dataset is constructed via a semi-automated annotation pipeline that reduces manual labeling to only 10% through high-confidence LLM-based pre-annotation and human verification, while ensuring statistical alignment with human-only annotation. We then benchmark a broad range of models and uncover a counterintuitive finding: Small Language Models (SLMs) often surpass larger models in robustness and generalization on this task. Motivated by this finding, we propose a novel Chain-of-Thought (CoT) fine-tuning strategy using a Dynamic Weighted Loss (DWL) that progressively emphasizes the model's final decision and significantly improves faithfulness. Our fine-tuned 4B model (Qwen3-4B) achieves state-of-the-art performance on the benchmark. It improves its balanced accuracy by 10% over its baseline and achieves better performance than GPT-4o and DeepSeek-R1 on our benchmark, while successfully retaining cross-lingual capabilities.

==> assets/StatsMensuelles.csv <==
date,nb_evenements
2011-03-01,47
2011-04-01,0
2011-05-01,0
2011-06-01,53
2011-07-01,3
2011-08-01,20
2011-09-01,20
2011-10-01,146
2011-11-01,155
2011-12-01,25
2012-01-01,22
2012-02-01,10
2012-03-01,0
2012-04-01,51
2012-05-01,0
2012-06-01,21
2012-07-01,211
2012-08-01,224
2012-09-01,18
2012-10-01,42
2012-11-01,0
2012-12-01,147
2013-01-01,369
2013-02-01,148
2013-03-01,212
2013-04-01,47
2013-05-01,86
2013-06-01,137
2013-07-01,165
2013-08-01,203
2013-09-01,102
2013-10-01,160
2013-11-01,550
2013-12-01,667
2014-01-01,361
2014-02-01,311
2014-03-01,442
2014-04-01,199
2014-05-01,58
2014-06-01,142
2014-07-01,195
2014-08-01,285
2014-09-01,136
2014-10-01,503
2014-11-01,359
2014-12-01,511
2015-01-01,812
2015-02-01,1117
2015-03-01,2662
2015-04-01,915
2015-05-01,991
2015-06-01,2913
2015-07-01,610
2015-08-01,258
2015-09-01,1113
2015-10-01,1087
2015-11-01,1580
2015-12-01,648
2016-01-01,5792
2016-02-01,769
2016-03-01,881
2016-04-01,253
2016-05-01,336
2016-06-01,630
2016-07-01,1315
2016-08-01,937
2016-09-01,2039
2016-10-01,4824
2016-11-01,6145
2016-12-01,6471
2017-01-01,8974
2017-02-01,2865
2017-03-01,3246
2017-04-01,2303
2017-05-01,4474
2017-06-01,1541
2017-07-01,1754
2017-08-01,1808
2017-09-01,3870
2017-10-01,2157
2017-11-01,1972
2017-12-01,7753
2018-01-01,5158
2018-02-01,4319
2018-03-01,1686
2018-04-01,7820
2018-05-01,4499
2018-06-01,12553
2018-07-01,7288
2018-08-01,6286
2018-09-01,1204
2018-10-01,2278
2018-11-01,5880
2018-12-01,8327
2019-01-01,3122
2019-02-01,2643
2019-03-01,1487
2019-04-01,1454
2019-05-01,2017
2019-06-01,2869
2019-07-01,3279
2019-08-01,2141
2019-09-01,1830
2019-10-01,15047
2019-11-01,6884
2019-12-01,3658
2020-01-01,4501
2020-02-01,3580
2020-03-01,2839
2020-04-01,1472
2020-05-01,2362
2020-06-01,15957
2020-07-01,1728
2020-08-01,8179
2020-09-01,2831
2020-10-01,5168
2020-11-01,2487
2020-12-01,11451
2021-01-01,19456
2021-02-01,13287
2021-03-01,16634
2021-04-01,32469
2021-05-01,29331
2021-06-01,33653
2021-07-01,40002
2021-08-01,18543
2021-09-01,17619
2021-10-01,24104
2021-11-01,19369
2021-12-01,59028
2022-01-01,36909
2022-02-01,30649
2022-03-01,38086
2022-04-01,45886
2022-05-01,28895
2022-06-01,32529
2022-07-01,24509
2022-08-01,31942
2022-09-01,27401
2022-10-01,28745
2022-11-01,19305
2022-12-01,15936
2023-01-01,11945
2023-02-01,88833
2023-03-01,81296
2023-04-01,21432
2023-05-01,10681
2023-06-01,43094
2023-07-01,35371
2023-08-01,27285
2023-09-01,50758
2023-10-01,41580
2023-11-01,57642
2023-12-01,20833
2024-01-01,10481
2024-02-01,23237
2024-03-01,17376
2024-04-01,34897
2024-05-01,35897
2024-06-01,33711
2024-07-01,11744
2024-08-01,9611
2024-09-01,13744
2024-10-01,9425
2024-11-01,20909
2024-12-01,8250
2025-01-01,15318
2025-02-01,14118
2025-03-01,167000
2025-04-01,112406

